Making Third Person Techniques Recognize First-Person Actions in Egocentric Videos

We focus on first-person action recognition from egocentric videos. Unlike third person domain, researchers have divided first-person actions into two categories: involving hand-object interactions and the ones without, and developed separate techniques for the two action categories. Further, it has been argued that traditional cues used for third person action recognition do not suffice, and egocentric specific features, such as head motion and handled objects have been used for such actions. Unlike the state-of-the-art approaches, we show that a regular two stream Convolutional Neural Network (CNN) with Long Short-Term Memory (LSTM) architecture, having separate streams for objects and motion, can generalize to all categories of first-person actions. The proposed approach unifies the feature learned by all action categories, making the proposed architecture much more practical. In an important observation, we note that the size of the objects visible in the egocentric videos is much smaller. We show that the performance of the proposed model improves after cropping and resizing frames to make the size of objects comparable to the size of ImageNet's objects. Our experiments on the standard datasets: GTEA, EGTEA Gaze+, HUJI, ADL, UTE, and Kitchen, proves that our model significantly outperforms various state-of-the-art techniques.

==> ego-actions-review.txt <==
---- Comments from the Reviewers: ----
Importance/Relevance: Of sufficient interest
Comment on Importance/Relevance: 
The paper presents an approach for recognizing the activity
of a person using egocentric videos, taken with a wearable 
camera (usually mounted on the forehead). A two stream 
Convolutional Neural Network (CNN) with Long Short-Term 
Memory (LSTM) architecture, having separate streams for 
objects and motion was used. 

Novelty/Originality/Contribution: Moderately original
Comment on Novelty/Originality/Contribution: 
The paper presents an approach for recognizing the activity
of a person using egocentric videos, taken with a wearable 
camera (usually mounted on the forehead). A two stream 
Convolutional Neural Network (CNN) with Long Short-Term 
Memory (LSTM) architecture, having separate streams for 
objects and motion was used. 

Technical Correctness: Definitely correct
Comment on Technical Correctness: 
yes

Experimental Validation: Limited but convincing
Comment on Experimental Validation: 
Experimental results are performed on six databases, according
to the Table 1. Two networks, using VGG-16 and ResNet-50.  
Variations of the LSTM architecture have been used and all
the training used are provided.

The confusion matrix results from Figure 4, show good recognition 
results for most categories of activities, except for "Fold" where 
they are very poor (17%). There are no explanations provided for 
the poor result in this case.


Clarity of Presentation: Clear enough
Comment on Clarity of Presentation: 
yes

Reference to Prior Work: References adequate
Comment on Reference to Prior Work: 
This approach was proposed by
Simonyan, K., Zisserman, A.. Two-stream convolutional networks 
for action recognition in videos. In: Proc. of 27th Int.
Conf. on Neural Information Processing Systems (NIPS). 2014. 
p. 568-576.
LSTM with 2 processing streams was used for human 
activity recognition in others papers as well.


General Comments to Authors: 
The paper presents an approach for recognizing the activity
of a person using egocentric videos, taken with a wearable 
camera (usually mounted on the forehead). A two stream 
Convolutional Neural Network (CNN) with Long Short-Term 
Memory (LSTM) architecture, having separate streams for 
objects and motion was used. This approach was proposed by
Simonyan, K., Zisserman, A.. Two-stream convolutional networks 
for action recognition in videos. In: Proc. of 27th Int.
Conf. on Neural Information Processing Systems (NIPS). 2014. 
p. 568-576.
LSTM with 2 processing streams was used for human 
activity recognition in others papers as well.

Experimental results are performed on six databases, according
to the Table 1. Two networks, using VGG-16 and ResNet-50.  
Variations of the LSTM architecture have been used and all
the training used are provided.

The confusion matrix results from Figure 4, show good recognition 
results for most categories of activities, except for "Fold" where 
they are very poor (17%). There are no explanations provided for 
the poor result in this case.



-----
Importance/Relevance: Of sufficient interest

Novelty/Originality/Contribution: Minor originality
Comment on Novelty/Originality/Contribution: 
This paper uses two-stream network to classify egocentric actions with some tricks (curriculum training, resizing input image). The results significantly surpass other state-of-the-arts while the novelty is limited.

Technical Correctness: Definitely correct

Experimental Validation: Limited but convincing

Clarity of Presentation: Clear enough

Reference to Prior Work: References adequate
Comment on Reference to Prior Work: 
The authors should label the references of state-of-the-arts in Table 1. 


-----
Importance/Relevance: Of sufficient interest

Novelty/Originality/Contribution: Minor originality
Comment on Novelty/Originality/Contribution: 
Matching the training and test conditions is good engineering practice, but not really original. And in order to justify the generic nature of the algorithm as a novel aspect, the authors should explain why this has not been possible in the literature. Unless there is an algorithmic limitation, but rather it is a case of the choice of datasets for the experimental validation... it is of course always useful to see ideas tested on new use cases, but sometimes the impact is not that strong.

Technical Correctness: Probably correct

Experimental Validation: Limited but convincing
Comment on Experimental Validation: 
- " We have selected ResNet-50 over VGG-16 because of its better empirical performance on our dataset. "
For a fair comparison, all competitors should be using the same training data. What do the competitors use?
- What is the rationale for choosing the specified parameters for training? If one were to use another training set, how would one choose the parameters?

Clarity of Presentation: Clear enough

Reference to Prior Work: References adequate

General Comments to Authors: 
- [20] seems to have a reasonable diversity of actions. It is not clear what "categories" mean, and why [20] cannot be trained to recognise the actions presented in this paper. There does not seem to be an algorithmic limitation.

-----


